QRNet: QR-Specific Representation Learning for Direct Image-Based Quishing Detection

QR codes are widely used for payments, authentication, advertising and information sharing, yet their visual form hides destination links and makes phishing attacks difficult to recognize. This study presents QRNet, a novel image-based deep learning architecture for detecting QR code phishing attacks or quishing, without decoding the embedded URL. QRNet was trained and evaluated on 1,005,738 QR images resized to ($224 \times 224$) pixels. QRNet achieved, on the test set, 90.53% accuracy, 93.23% precision, 89.98% recall, a 91.58% F1-score, a 90.37% macro-F1 score and a 96.81% ROC-AUC. QRNet numerically and statistically outperformed all twelve evaluated machine learning and deep learning baselines, including XGBoost, LightGBM, ResNet50, DenseNet121, EfficientNetB0 and a YOLO-based classifier. Its improvement over the strongest baseline was also highly significant according to DeLong test ($p = 5.36 \times 10^{-47}$) and McNemar test ($p = 3.66 \times 10^{-30}$). Robustness was evaluated under 27 distorted conditions involving blur, noise, JPEG compression, brightness and contrast changes, resizing, downscaling and occlusion, where QRNet remained stable under most distortions. Structural transfer experiments achieved macro-F1 scores of 97.56% for mask pattern detection and 97.62% for QR version detection, indicating that the learned representation captures meaningful QR specific structural information and can support tasks beyond phishing detection. For explainability analysis, QRNet decisions were examined using Grad-CAM, occlusion sensitivity, Integrated Gradients, LIME, local SHAP and global SHAP. Finally, QRNet was evaluated on an independent external dataset, showing strong zero-shot performance and further improvement after supervised fine-tuning, highlighting its ability to generalize and to adapt to unseen QR code images.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

